Simple Online and Realtime Tracking

This paper explores a pragmatic approach to multiple object tracking where the main focus is to associate objects efficiently for online and realtime applications. To this end, detection quality is identified as a key factor influencing tracking performance, where changing the detector can improve tracking by up to 18.9%. Despite only using a rudimentary combination of familiar techniques such as the Kalman Filter and Hungarian algorithm for the tracking components, this approach achieves an accuracy comparable to state-of-the-art online trackers. Furthermore, due to the simplicity of our tracking method, the tracker updates at a rate of 260 Hz which is over 20x faster than other state-of-the-art trackers.

==> data/mot_table_published.dat <==
Tracker Avg_Rank MOTA MOTA-SD MOTP FAF MT ML FP FN ID_Sw. ID_Sw_recall Frag FM_recall Hz  
TSML_CDE 6.0 49.1 13.0 74.3 0.9 30.4% 26.4% 5204 25460 637 (10.9) 1034 (17.7) 6.5 
PHD_PF 12.4 42.9 10.3 72.3 1.6 18.0% 23.4% 9436 24816 809 (13.6) 1327 (22.3) 1.0 
NOMT 7.4 33.7 16.2 71.9 1.3 12.2% 44.0% 7762 32547 442 (9.4) 823 (17.5) 11.5 
TDAM 10.8 33.0 9.8 72.8 1.7 13.3% 39.1% 10064 30617 464 (9.2) 1506 (30.0) 5.9 
MHT_DAM 10.4 32.4 15.6 71.8 1.6 16.0% 43.8% 9064 32060 435 (9.1) 826 (17.3) 0.7 
SORT 10.7 32.0 13.5 72.4 1.1 9.3% 33.6% 6470 34399 898 (20.4) 1451 (33.0) 232.2 
MDP 15.3 30.3 14.6 71.3 1.7 13.0% 38.4% 9717 32422 680 (14.4) 1500 (31.8) 1.1 
LP_SSVM 14.7 25.2 13.7 71.7 1.4 5.8% 53.0% 8369 36932 646 (16.2) 849 (21.3) 41.3 
ELP 18.5 25.0 10.8 71.2 1.3 7.5% 43.8% 7345 37344 1396 (35.6) 1804 (46.0) 5.7 
JPDA_m 17.2 23.8 15.1 68.2 1.1 5.0% 58.1% 6373 40084 365 (10.5) 869 (25.0) 32.6 
MotiCon 22.2 23.1 16.4 70.9 1.8 4.7% 52.0% 10404 35844 1018 (24.4) 1061 (25.5) 1.4 
SegTrack 20.1 22.5 15.2 71.7 1.4 5.8% 63.9% 7890 39020 697 (19.1) 737 (20.2) 0.2 
LP2D 19.9 19.8 14.2 71.2 2.0 6.7% 41.2% 11580 36045 1649 (39.9) 1712 (41.4) 112.1 
DCO_X 20.8 19.6 14.1 71.4 1.8 5.1% 54.9% 10652 38232 521 (13.8) 819 (21.7) 0.3 
CEM 22.5 19.3 17.5 70.7 2.5 8.5% 46.5% 14180 34591 813 (18.6) 1023 (23.4) 1.1 
RMOT 23.3 18.6 17.5 69.6 2.2 5.3% 53.3% 12473 36835 684 (17.1) 1282 (32.0) 7.9 
SMOT 26.2 18.2 10.3 71.2 1.5 2.8% 54.8% 8780 40310 1148 (33.4) 2132 (62.0) 2.7 
TBD 27.3 15.9 17.6 70.9 2.6 6.4% 47.9% 14943 34777 1939 (44.7) 1963 (45.2) 0.7 
TC_ODAL 28.3 15.1 15.0 70.5 2.2 3.2% 55.8% 12970 38538 637 (17.1) 1716 (46.0) 1.7 
DP_NMS 23.2 14.5 13.9 70.8 2.3 6.0% 40.8% 13171 34814 4537 (104.7) 3090 (71.3) 444.8 

